Precise and Accurate Mass and Radius Measurements of Thirty Galactic Metal-Poor Stars in Detached Eclipsing Binaries

Detached eclipsing binaries have long served as fundamental benchmarks for making direct comparisons with stellar models. By combining the light curve and radial velocity orbit of a detached eclipsing binary, precise masses and radii can be measured for both components. However, catalogs of eclipsing binaries are dominated by solar-metallicity stars. Here we characterize fifteen eclipsing binaries selected to have $[\rm{M/H}]\lesssim -0.5$ using TESS photometry, Gaia XP spectra, large spectroscopic surveys, and Galactic kinematics. We use three spectrographs, PEPSI on the Large Binocular Telescope, the Levy spectrograph on the Automated Planet Finder telescope, and CHIRON on the SMARTS 1.5m telescope. We jointly model the light curves and radial velocities and measure the stellar masses and radii with median fractional uncertainties of < 1%. We use spectral disentangling to extract the spectra of both stars and model them using the spectral synthesis code Korg. We find three systems with $[\rm{M/H}] < -2.0$, two of which are kinematically consistent with the Milky Way's halo. J0001+2156 has $[\rm{M/H}]=-2.51$, making it the most metal-poor detached eclipsing binary characterized to date. Eleven of the twelve other systems have $[\rm{M/H}] \lesssim -0.5$ and are split between being highly ($[\alpha/\rm{M}] > 0.25$) and moderately ($[\alpha/\rm{M}] < 0.25$) $\alpha$-enhanced. We compare our measured masses and radii to predictions from theoretical isochrones and estimate the ages of the binaries. We estimate ages with typical uncertainties of $\lesssim 0.5$ Gyr, and three of the binaries have estimated ages greater than 10 Gyr, up to $13.8^{+0.8}_{-0.7}$ Gyr. Finally, we update the empirical relations for stellar masses and radii on the main sequence using a sample of 621 stars.

==> ANC/summary/all_rvs.csv <==
Source,Target,JD,RV1,RV1_err,RV2,RV2_err,Spectrograph
2847197557833077504,J0001$$+$$2156,462.93369,-198.86,0.2,-263.5,0.5,APF
2847197557833077504,J0001$$+$$2156,464.93778,-179.89,0.2,-286.54,0.5,APF
2847197557833077504,J0001$$+$$2156,467.96279,-262.01,0.2,-184.59,0.5,APF
2847197557833077504,J0001$$+$$2156,472.92849,-190.18,0.2,-272.65,0.5,APF
2847197557833077504,J0001$$+$$2156,473.93288,-176.97,0.2,-291.23,0.5,APF
2847197557833077504,J0001$$+$$2156,575.92094,-262.13,0.2,-185.23,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,606.81336,-196.91,0.2,-264.94,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,614.76226,-248.53,0.2,-200.92,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,661.59093,-274.24,0.2,-169.37,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,668.62177,-243.07,0.2,-208.27,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,953.92079,-181.13,0.2,-285.07,0.5,APF
2847197557833077504,J0001$$+$$2156,956.77682,-260.28,0.2,-186.89,0.5,APF
2847197557833077504,J0001$$+$$2156,966.80378,-269.84,0.2,-172.4,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,971.74604,-183.86,0.2,-282.11,0.5,APF
2847197557833077504,J0001$$+$$2156,973.68263,-192.4,0.2,-272.78,0.5,APF
2847197557833077504,J0001$$+$$2156,1015.69079,-278.88,0.2,-164.42,0.5,APF
2847197557833077504,J0001$$+$$2156,1016.70775,-266.96,0.2,-182.23,0.5,APF
2847197557833077504,J0001$$+$$2156,1028.62815,-197.08,0.2,-265.78,0.5,APF
2847197557833077504,J0001$$+$$2156,1030.66591,-180.86,0.2,-285.24,0.5,PEPSI
2847197557833077504,J0001$$+$$2156,1038.72803,-185.6,0.2,-282.85,0.5,APF
2847197557833077504,J0001$$+$$2156,1052.69928,-263.06,0.29,-181.39,0.5,APF
2847197557833077504,J0001$$+$$2156,1054.57515,-274.78,0.2,-168.57,0.5,PEPSI
362498302094814720,J0043$$+$$3505,468.92007,-83.49,0.2,-232.28,0.2,APF
362498302094814720,J0043$$+$$3505,471.93696,-107.22,0.2,-208.2,0.2,APF
362498302094814720,J0043$$+$$3505,473.90959,-241.98,0.2,-71.56,0.2,APF
362498302094814720,J0043$$+$$3505,478.90277,-71.18,0.21,-246.33,0.2,APF
362498302094814720,J0043$$+$$3505,479.90956,-204.72,0.2,-109.13,0.2,APF
362498302094814720,J0043$$+$$3505,480.9318,-207.2,0.2,-107.53,0.2,APF
362498302094814720,J0043$$+$$3505,575.94083,-195.72,0.2,-117.76,0.2,PEPSI
362498302094814720,J0043$$+$$3505,614.78302,-240.66,0.25,-72.2,0.26,PEPSI
362498302094814720,J0043$$+$$3505,638.62975,-87.33,0.2,-227.82,0.2,PEPSI
362498302094814720,J0043$$+$$3505,953.88884,-201.28,0.2,-114.52,0.2,APF
362498302094814720,J0043$$+$$3505,972.69523,-127.73,0.2,-189.54,0.2,APF
362498302094814720,J0043$$+$$3505,973.71187,-245.62,0.26,-71.97,0.26,APF
362498302094814720,J0043$$+$$3505,1029.65253,-70.41,0.2,-245.05,0.2,PEPSI
362498302094814720,J0043$$+$$3505,1050.71696,-239.88,0.2,-76.85,0.2,APF
362498302094814720,J0043$$+$$3505,1069.66102,-242.25,0.22,-68.83,0.23,PEPSI
300726119643476992,J0157$$+$$2928,623.75471,-113.09,0.2,-156.19,0.2,APF
300726119643476992,J0157$$+$$2928,625.79154,-193.07,0.2,-76.72,0.2,APF
300726119643476992,J0157$$+$$2928,627.7924,-159.37,0.2,-110.91,0.2,APF
300726119643476992,J0157$$+$$2928,631.67558,-101.02,0.2,-167.67,0.2,APF
300726119643476992,J0157$$+$$2928,638.66196,-71.89,0.2,-195.75,0.2,PEPSI
300726119643476992,J0157$$+$$2928,642.68457,-196.25,0.2,-72.07,0.2,APF
300726119643476992,J0157$$+$$2928,643.71718,-177.75,0.2,-91.55,0.2,APF
300726119643476992,J0157$$+$$2928,668.64199,-164.31,0.2,-103.04,0.2,PEPSI
300726119643476992,J0157$$+$$2928,686.63977,-94.18,0.2,-175.58,0.2,APF
300726119643476992,J0157$$+$$2928,688.66531,-86.55,0.2,-182.24,0.2,APF
300726119643476992,J0157$$+$$2928,690.67182,-172.72,0.2,-96.31,0.2,APF
300726119643476992,J0157$$+$$2928,1030.69364,-106.3,0.2,-161.93,0.2,PEPSI
300726119643476992,J0157$$+$$2928,1069.67616,-188.9,0.2,-79.06,0.2,PEPSI
3249407677302959872,J0345$$-$$0407,913.85021,-26.07,0.2,16.47,0.2,CHIRON
3249407677302959872,J0345$$-$$0407,922.00129,25.73,0.2,-38.95,0.2,APF
3249407677302959872,J0345$$-$$0407,932.97951,-20.42,0.2,9.06,0.2,APF
3249407677302959872,J0345$$-$$0407,976.85847,24.23,0.2,-38.45,0.2,APF
3249407677302959872,J0345$$-$$0407,1013.79775,-36.32,0.2,24.91,0.2,APF
3249407677302959872,J0345$$-$$0407,1023.75963,-25.28,0.2,14.15,0.2,APF
3249407677302959872,J0345$$-$$0407,1056.66124,38.35,0.2,-52.73,0.2,APF
3249407677302959872,J0345$$-$$0407,1064.66827,46.88,0.2,-60.59,0.2,APF
3249407677302959872,J0345$$-$$0407,1076.73956,16.21,0.2,-29.83,0.2,APF
3277480820501314816,J0350$$+$$0805,916.87713,22.11,0.2,163.41,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,951.79256,159.82,0.2,12.65,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,953.76361,39.33,0.2,144.62,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,960.75641,61.56,0.2,119.92,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,962.74519,155.26,0.2,17.73,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1017.6389,45.32,0.2,138.02,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1021.65026,143.84,0.2,30.27,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1023.61945,19.56,0.2,166.72,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1025.6305,133.53,0.2,41.58,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1026.62465,157.41,0.2,15.56,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1032.63094,122.64,0.2,53.39,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1033.63566,44.61,0.2,138.87,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1036.59665,150.55,0.2,23.01,0.2,CHIRON
3277480820501314816,J0350$$+$$0805,1054.68543,63.32,0.2,118.22,0.2,PEPSI
3191963314353757952,J0414$$-$$1023,1013.71934,67.58,0.2,-58.82,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1014.68996,73.13,0.2,-64.11,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1016.56825,-50.82,0.2,60.27,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1017.6715,-65.43,0.2,74.72,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1018.64304,-11.01,0.2,19.96,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1019.69577,65.11,0.2,-56.04,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1020.63123,76.09,0.2,-67.14,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1021.66562,20.38,0.2,-11.71,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1022.68533,-54.5,0.2,63.28,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1023.649,-67.3,0.2,75.95,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1024.65329,-12.74,0.2,21.78,0.2,CHIRON
3191963314353757952,J0414$$-$$1023,1057.65865,40.39,0.2,-31.96,0.2,PEPSI
3191963314353757952,J0414$$-$$1023,1070.67776,-28.79,0.2,37.63,0.2,PEPSI
864979548396586880,J0727$$+$$2018,773.67774,68.75,0.2,-27.09,0.2,PEPSI
864979548396586880,J0727$$+$$2018,775.79556,-24.3,0.2,74.26,0.2,APF
864979548396586880,J0727$$+$$2018,780.69727,-51.75,0.2,107.09,0.2,APF
864979548396586880,J0727$$+$$2018,784.76172,-52.3,0.2,107.02,0.2,APF
864979548396586880,J0727$$+$$2018,970.01729,-43.54,0.2,97.69,0.2,APF
864979548396586880,J0727$$+$$2018,974.99123,-38.16,0.2,91.05,0.2,APF
864979548396586880,J0727$$+$$2018,978.92828,-51.32,0.2,106.01,0.2,APF
864979548396586880,J0727$$+$$2018,982.93619,-52.22,0.2,107.69,0.2,APF
864979548396586880,J0727$$+$$2018,987.90733,-16.88,0.2,67.63,0.2,APF
864979548396586880,J0727$$+$$2018,1001.86363,96.89,0.2,-61.25,0.2,APF
864979548396586880,J0727$$+$$2018,1054.69697,-51.84,0.2,108.91,0.2,PEPSI
864979548396586880,J0727$$+$$2018,1068.76373,63.7,0.2,-17.89,0.2,PEPSI
864979548396586880,J0727$$+$$2018,1117.6744,-47.97,0.2,102.84,0.2,APF
1098324086498919552,J0807$$+$$6945,625.65609,-5.16,0.2,-40.18,0.2,APF
1098324086498919552,J0807$$+$$6945,627.8157,25.95,0.2,-72.27,0.2,APF
1098324086498919552,J0807$$+$$6945,638.03457,-60.58,0.2,15.9,0.2,PEPSI
1098324086498919552,J0807$$+$$6945,644.66074,26.2,0.2,-72.13,0.2,APF
1098324086498919552,J0807$$+$$6945,646.83871,-6.12,0.2,-39.55,0.2,APF
1098324086498919552,J0807$$+$$6945,652.62308,-69.01,0.2,22.29,0.2,APF
1098324086498919552,J0807$$+$$6945,663.6297,-40.42,0.2,-6.08,0.2,APF
1098324086498919552,J0807$$+$$6945,664.04926,-47.7,0.2,3.06,0.2,PEPSI
1098324086498919552,J0807$$+$$6945,666.98644,-73.94,0.2,29.2,0.2,PEPSI
1098324086498919552,J0807$$+$$6945,1030.29865,-71.68,0.2,26.88,0.2,PEPSI
1098324086498919552,J0807$$+$$6945,1055.72501,18.78,0.2,-63.51,0.2,PEPSI
1098324086498919552,J0807$$+$$6945,1069.72753,29.0,0.2,-73.89,0.2,PEPSI
832384629268579584,J1047$$+$$4815,664.0606,1.83,0.2,72.12,0.2,PEPSI
832384629268579584,J1047$$+$$4815,665.98807,-42.46,0.2,119.33,0.2,PEPSI
832384629268579584,J1047$$+$$4815,684.92551,67.61,0.2,-0.97,0.2,APF
832384629268579584,J1047$$+$$4815,686.72888,55.2,0.2,12.66,0.2,APF
832384629268579584,J1047$$+$$4815,690.01399,-4.05,0.2,77.08,0.2,APF
832384629268579584,J1047$$+$$4815,693.01961,24.47,0.2,46.17,0.2,APF
832384629268579584,J1047$$+$$4815,697.69449,67.79,0.2,-1.38,0.2,APF
832384629268579584,J1047$$+$$4815,698.95689,60.77,0.2,6.57,0.2,APF
832384629268579584,J1047$$+$$4815,773.76369,72.05,0.2,-3.44,0.2,PEPSI
832384629268579584,J1047$$+$$4815,774.71138,69.97,0.2,-2.37,0.2,APF
832384629268579584,J1047$$+$$4815,777.74337,47.7,0.2,21.85,0.2,APF
832384629268579584,J1047$$+$$4815,780.74292,-21.41,0.2,96.27,0.2,APF
832384629268579584,J1047$$+$$4815,1031.92007,71.53,0.2,-3.13,0.2,PEPSI
832384629268579584,J1047$$+$$4815,1069.03211,69.76,0.2,-1.27,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,354.02977,48.04,0.2,-82.47,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,381.99198,-74.51,0.2,50.96,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,396.99589,20.65,0.2,-53.55,0.2,APF
1191216433749408128,J1556$$+$$1218,402.93478,1.74,0.2,-33.17,0.2,APF
1191216433749408128,J1556$$+$$1218,409.89996,36.77,0.2,-71.69,0.2,APF
1191216433749408128,J1556$$+$$1218,410.91481,41.8,0.2,-77.38,0.2,APF
1191216433749408128,J1556$$+$$1218,417.92186,10.19,0.2,-43.32,0.2,APF
1191216433749408128,J1556$$+$$1218,418.89324,-47.97,0.2,22.08,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,418.9256,-50.32,0.2,23.78,0.2,APF
1191216433749408128,J1556$$+$$1218,419.95372,-76.91,0.2,52.93,0.2,APF
1191216433749408128,J1556$$+$$1218,446.73499,-2.14,0.2,-27.88,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,449.96873,-32.8,0.2,5.57,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,450.84138,-72.29,0.2,48.73,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,1056.02125,47.73,0.2,-82.31,0.2,PEPSI
1191216433749408128,J1556$$+$$1218,1057.06989,21.44,0.2,-55.24,0.2,APF
1191216433749408128,J1556$$+$$1218,1059.06543,-76.96,0.2,51.6,0.2,APF
1191216433749408128,J1556$$+$$1218,1062.0707,43.13,0.2,-78.88,0.2,APF
1191216433749408128,J1556$$+$$1218,1074.03926,23.85,0.2,-58.4,0.2,APF
4331604848802095360,J1626$$-$$1140,774.85156,6.62,0.2,-111.47,0.2,APF
4331604848802095360,J1626$$-$$1140,783.90531,-7.09,0.2,-98.62,0.2,APF
4331604848802095360,J1626$$-$$1140,785.86261,-107.58,0.2,0.11,0.2,APF
4331604848802095360,J1626$$-$$1140,786.87819,-120.8,0.2,14.01,0.2,APF
4331604848802095360,J1626$$-$$1140,787.93859,-83.59,0.2,-22.6,0.2,APF
4331604848802095360,J1626$$-$$1140,788.95663,-27.31,0.2,-78.36,0.2,APF
4331604848802095360,J1626$$-$$1140,1150.96278,-15.22,0.2,-90.0,0.2,APF
4331604848802095360,J1626$$-$$1140,1150.98463,-15.42,0.2,-88.63,0.2,APF
4331604848802095360,J1626$$-$$1140,1170.92381,-20.31,0.2,-86.14,0.2,APF
4331604848802095360,J1626$$-$$1140,1172.92,2.15,0.2,-108.38,0.2,APF
2252263532714971136,J1905$$+$$6233,573.59139,-32.66,0.2,95.9,0.2,PEPSI
2252263532714971136,J1905$$+$$6233,590.66931,67.36,0.2,-9.96,0.2,APF
2252263532714971136,J1905$$+$$6233,591.72693,-43.42,0.2,106.25,0.2,APF
2252263532714971136,J1905$$+$$6233,592.73092,123.5,0.2,-68.36,0.2,APF
2252263532714971136,J1905$$+$$6233,593.81108,-55.29,0.34,117.54,0.38,APF
2252263532714971136,J1905$$+$$6233,594.83419,84.75,0.2,-27.57,0.2,APF
2252263532714971136,J1905$$+$$6233,598.66383,-39.83,0.2,101.86,0.2,APF
2252263532714971136,J1905$$+$$6233,600.68253,67.47,0.2,-9.64,0.2,APF
2252263532714971136,J1905$$+$$6233,605.65847,73.42,0.2,-17.3,0.2,APF
2252263532714971136,J1905$$+$$6233,606.67111,-53.59,0.2,115.16,0.2,APF
2252263532714971136,J1905$$+$$6233,607.70466,123.06,0.2,-68.97,0.2,APF
2252263532714971136,J1905$$+$$6233,608.64095,-33.12,0.2,96.04,0.2,PEPSI
2252263532714971136,J1905$$+$$6233,608.71222,-44.91,0.2,107.46,0.2,APF
2252263532714971136,J1905$$+$$6233,609.78308,71.57,0.2,-14.76,0.2,APF
2252263532714971136,J1905$$+$$6233,613.56098,-15.97,0.24,77.99,0.28,PEPSI
2252263532714971136,J1905$$+$$6233,613.6407,-31.77,0.2,93.37,0.2,APF
2252263532714971136,J1905$$+$$6233,625.62462,84.68,0.2,-28.03,0.2,APF
2252263532714971136,J1905$$+$$6233,956.79906,-53.07,0.2,116.01,0.2,APF
2252263532714971136,J1905$$+$$6233,968.64347,81.34,0.2,-26.25,0.2,APF
2252263532714971136,J1905$$+$$6233,969.64774,-59.16,0.2,121.59,0.2,APF
2252263532714971136,J1905$$+$$6233,971.79487,-51.22,0.2,111.43,0.2,APF
2252263532714971136,J1905$$+$$6233,1112.00981,-52.05,0.2,112.79,0.2,APF
2252263532714971136,J1905$$+$$6233,1115.00433,-43.65,0.2,105.08,0.22,APF
2252263532714971136,J1905$$+$$6233,1115.99407,122.68,0.2,-69.53,0.24,APF
2252263532714971136,J1905$$+$$6233,1117.99564,63.95,0.2,-7.74,0.2,APF
2100618270538909056,J1909$$+$$4025,397.02394,-52.89,0.2,-132.25,0.2,APF
2100618270538909056,J1909$$+$$4025,410.97485,-47.87,0.2,-138.01,0.2,APF
2100618270538909056,J1909$$+$$4025,418.95655,-37.95,0.2,-146.69,0.2,APF
2100618270538909056,J1909$$+$$4025,418.95977,-36.5,0.2,-147.59,0.2,PEPSI
2100618270538909056,J1909$$+$$4025,419.96049,-168.67,0.2,-15.96,0.2,APF
2100618270538909056,J1909$$+$$4025,421.87639,-9.62,0.2,-176.5,0.2,APF
2100618270538909056,J1909$$+$$4025,423.99192,-166.88,0.23,-18.53,0.24,APF
2100618270538909056,J1909$$+$$4025,430.89128,-170.69,0.2,-14.45,0.2,APF
2100618270538909056,J1909$$+$$4025,450.84395,-123.62,0.2,-59.86,0.2,PEPSI
2100618270538909056,J1909$$+$$4025,464.95308,-150.42,0.2,-33.61,0.2,PEPSI
2100618270538909056,J1909$$+$$4025,572.61087,-140.41,0.2,-43.33,0.2,PEPSI
2100618270538909056,J1909$$+$$4025,972.62776,-172.86,0.2,-13.34,0.2,APF
2100618270538909056,J1909$$+$$4025,976.69034,-158.04,0.2,-28.01,0.2,APF
2100618270538909056,J1909$$+$$4025,978.63382,-51.42,0.2,-134.68,0.2,APF
2100618270538909056,J1909$$+$$4025,979.63688,-174.46,0.2,-11.13,0.2,APF
2100618270538909056,J1909$$+$$4025,1016.62093,-22.42,0.2,-163.56,0.2,APF
2100618270538909056,J1909$$+$$4025,1017.61982,-156.7,0.2,-29.81,0.2,APF
2099410530033714560,J1916$$+$$3828,772.94714,-211.08,0.23,-156.94,0.26,PEPSI
2099410530033714560,J1916$$+$$3828,780.83515,-200.96,0.2,-168.1,0.2,APF
2099410530033714560,J1916$$+$$3828,786.85071,-245.22,0.2,-123.21,0.2,APF
2099410530033714560,J1916$$+$$3828,794.83092,-244.5,0.2,-123.96,0.2,APF
2099410530033714560,J1916$$+$$3828,800.82169,-203.28,0.25,-161.56,0.26,APF
2099410530033714560,J1916$$+$$3828,804.87684,-152.76,0.2,-219.47,0.2,APF
2099410530033714560,J1916$$+$$3828,805.871,-126.15,0.2,-246.96,0.2,APF
2099410530033714560,J1916$$+$$3828,810.84603,-233.27,0.2,-135.28,0.2,APF
2099410530033714560,J1916$$+$$3828,814.93939,-147.36,0.2,-224.34,0.2,APF
2099410530033714560,J1916$$+$$3828,819.90112,-170.13,0.2,-200.67,0.2,APF
2099410530033714560,J1916$$+$$3828,969.60531,-195.58,0.2,-173.87,0.21,PEPSI
2099410530033714560,J1916$$+$$3828,1169.8872,-220.21,0.2,-149.44,0.2,APF
2099410530033714560,J1916$$+$$3828,1174.87979,-126.62,0.2,-247.07,0.2,APF
2442415483099264384,J2352$$-$$0707,901.80655,-45.25,0.2,-20.12,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1024.55348,0.1,0.2,-64.23,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1025.55638,28.76,0.2,-93.83,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1026.55336,21.13,0.2,-85.49,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1027.55935,-19.22,0.2,-45.9,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1032.54116,3.65,0.2,-68.79,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1033.55243,29.21,0.2,-94.64,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1036.54068,-70.55,0.2,5.8,0.2,CHIRON
2442415483099264384,J2352$$-$$0707,1037.53991,-95.07,0.2,29.63,0.2,CHIRON


==> ANC/summary/lcrv_machine_readable.csv <==
Source,m1,m1_lower,m1_upper,m2,m2_lower,m2_upper,r1,r1_lower,r1_upper,r2,r2_lower,r2_upper,period,period_lower,period_upper,phi0,phi0_lower,phi0_upper,ecc,ecc_lower,ecc_upper,omega_deg,omega_deg_lower,omega_deg_upper,incl_deg,incl_deg_lower,incl_deg_upper,teffratio,teffratio_lower,teffratio_upper,vgamma,vgamma_lower,vgamma_upper,rv_offset_0,rv_offset_0_lower,rv_offset_0_upper,l3_frac,l3_frac_lower,l3_frac_upper
2847197557833077504,0.8206,0.0097,0.0104,0.6583,0.0054,0.0055,2.0311,0.008,0.0083,0.6243,0.0026,0.0027,9.58581,0.00015,0.00014,0.70114,0.00094,0.00095,0.00053,0.00044,0.00176,-91.0,14.0,188.0,89.85,0.16,0.11,0.9633,0.0015,0.0016,-228.03,0.14,0.14,0.63,0.22,0.22,,,
362498302094814720,0.9381,0.0094,0.0096,0.9262,0.0081,0.0085,1.575,0.013,0.014,1.527,0.014,0.013,3.2027554,7.5e-06,7.1e-06,0.754934,9.9e-05,9.5e-05,0.0006,0.00055,0.0013,-89.3,4.3,137.1,84.494,0.013,0.012,1.02843,0.0006,0.00073,-157.93,0.25,0.26,0.99,0.42,0.42,,,
300726119643476992,0.819,0.0032,0.0035,0.8194,0.0028,0.0027,0.9103,0.0081,0.0067,0.9103,0.0081,0.0067,8.199489,1.6e-05,1.6e-05,0.12871,2.8e-05,2.5e-05,0.000114,9.7e-05,0.000441,75.0,171.0,20.0,87.503,0.089,0.106,1.0019,0.001,0.001,-134.616,0.069,0.063,0.7,0.11,0.13,0.087,0.035,0.031
3249407677302959872,0.819,0.016,0.016,0.7831,0.0086,0.0091,,,,,,,9.653224,1.5e-05,1.4e-05,0.60911,0.00013,0.00013,0.0149,0.0017,0.0016,-107.4,2.3,1.7,87.514,0.0065,0.0079,0.9685,0.0038,0.0032,-6.063,0.088,0.085,,,,,,
3277480820501314816,0.9334,0.0042,0.0042,0.8528,0.0032,0.0033,1.2118,0.0019,0.0021,0.9179,0.0023,0.0022,5.3295658,7.9e-06,7.9e-06,0.833378,6.2e-05,6.2e-05,0.00176,0.00067,0.00068,-83.1,2.0,4.3,89.869,0.113,0.091,0.9502,0.0012,0.0017,89.543,0.07,0.072,,,,0.081,0.0033,0.0025
3191963314353757952,1.117,0.011,0.011,1.114,0.01,0.011,1.606,0.0062,0.0066,1.606,0.0062,0.0066,6.0503672,9.6e-06,9.3e-06,0.88992,0.00022,0.00021,0.0027,0.002,0.0019,-96.3,9.7,2.8,83.856,0.032,0.034,0.9903,0.0028,0.0026,4.5,0.18,0.16,-0.22,0.39,0.45,,,
864979548396586880,0.9759,0.0074,0.0076,0.8675,0.0051,0.0052,,,,,,,4.2161435,6.9e-06,7.2e-06,0.90341,0.00018,0.00019,0.008,0.0029,0.0027,90.53,0.94,1.11,83.952,0.099,0.112,0.9526,0.0072,0.0066,22.74,0.18,0.18,1.37,0.26,0.29,0.126,0.027,0.027
1098324086498919552,0.9036,0.0072,0.0071,0.9058,0.0075,0.0074,1.053,0.0048,0.0045,1.0439,0.0045,0.0048,15.196523,5.7e-05,5.8e-05,0.61627,0.00015,0.00015,6.9e-05,5.6e-05,0.000423,90.0,195.0,15.0,89.6452,0.0041,0.0041,0.9999,0.00036,0.00034,-23.05,0.14,0.15,0.7,0.21,0.21,,,
832384629268579584,0.961,0.0047,0.0046,0.8897,0.0053,0.0053,1.2761,0.0024,0.0023,0.9705,0.0018,0.0018,12.88945117,7.8e-07,7.9e-07,0.4893067,3.3e-06,3.5e-06,0.42806,0.00019,0.00019,-154.145,0.065,0.065,89.721,0.013,0.012,0.96926,0.0005,0.00059,34.871,0.079,0.088,0.73,0.14,0.13,,,
1191216433749408128,0.7593,0.0039,0.0039,0.6956,0.0033,0.0034,1.0325,0.0017,0.0018,0.738,0.0013,0.0013,6.268171,1e-05,1e-05,0.739618,7.5e-05,7.7e-05,4.3e-05,3.6e-05,0.000231,-63.0,27.0,152.0,89.0595,0.0048,0.005,0.93856,0.00041,0.00043,-15.145,0.097,0.098,0.68,0.16,0.16,,,
4331604848802095360,0.9602,0.0085,0.0091,0.976,0.012,0.012,1.332,0.025,0.032,1.427,0.031,0.023,7.486869,5.2e-05,5.4e-05,0.82626,0.00077,0.00074,0.021676,8.7e-05,0.000197,173.4,6.4,3.7,88.457,0.053,0.058,0.99653,0.00098,0.00097,-53.16,0.15,0.15,,,,0.0355,0.0085,0.0077
2252263532714971136,0.9992,0.0066,0.0069,0.956,0.0063,0.0065,1.387,0.0079,0.0082,1.3324,0.0084,0.0079,2.5036783,6.4e-06,6.1e-06,0.98332,0.00045,0.00048,0.00042,0.00022,0.00087,-19.0,61.0,90.0,78.738,0.013,0.014,0.9966,0.0021,0.0015,29.26,0.15,0.16,0.75,0.43,0.43,,,
2100618270538909056,0.8951,0.0056,0.0056,0.8941,0.0049,0.0048,1.194,0.011,0.014,1.196,0.013,0.011,3.4755451,6.2e-06,6.1e-06,0.65788,0.00026,0.00026,0.00095,0.00065,0.00055,81.8,23.4,3.1,86.677,0.023,0.024,0.99928,0.00016,0.00016,-92.85,0.14,0.14,0.9,0.28,0.27,0.0377,0.0033,0.0034
2099410530033714560,0.765,0.011,0.011,0.724,0.011,0.011,1.76,0.01,0.011,1.0978,0.0077,0.0075,7.682579,5.7e-05,6e-05,0.18154,0.0005,0.00048,0.01605,0.00097,0.00103,-92.23,0.18,0.16,87.398,0.109,0.094,1.0739,0.0015,0.0012,-185.14,0.2,0.2,0.28,0.47,0.5,0.075,0.018,0.014
2442415483099264384,0.8115,0.0052,0.0055,0.8135,0.0066,0.0066,1.044,0.041,0.034,1.008,0.037,0.04,7.890705,2.7e-05,2.8e-05,0.2574,0.000103,9.7e-05,0.00015,0.00012,0.00076,23.0,112.0,67.0,87.793,0.022,0.037,1.0014,0.0011,0.0011,-32.498,0.095,0.097,,,,0.0076,0.0057,0.0113

